Giving Commands to a Self-Driving Car: How to Deal with Uncertain Situations?

Current technology for autonomous cars primarily focuses on getting the passenger from point A to B. Nevertheless, it has been shown that passengers are afraid of taking a ride in self-driving cars. One way to alleviate this problem is by allowing the passenger to give natural language commands to the car. However, the car can misunderstand the issued command or the visual surroundings which could lead to uncertain situations. It is desirable that the self-driving car detects these situations and interacts with the passenger to solve them. This paper proposes a model that detects uncertain situations when a command is given and finds the visual objects causing it. Optionally, a question generated by the system describing the uncertain objects is included. We argue that if the car could explain the objects in a human-like way, passengers could gain more confidence in the car's abilities. Thus, we investigate how to (1) detect uncertain situations and their underlying causes, and (2) how to generate clarifying questions for the passenger. When evaluating on the Talk2Car dataset, we show that the proposed model, \acrfull{pipeline}, improves \gls{m:ambiguous-absolute-increase} in terms of $IoU_{.5}$ compared to not using \gls{pipeline}. Furthermore, we designed a referring expression generator (REG) \acrfull{reg_model} tailored to a self-driving car setting which yields a relative improvement of \gls{m:meteor-relative} METEOR and \gls{m:rouge-relative} ROUGE-l compared with state-of-the-art REG models, and is three times faster.

==> generated_expressions_examples/Example7.txt <==
SLR first pushable container on right
FINAL_HUMAN_EVAL___A-REG-att+cls+diff first truck on right
FINAL_HUMAN_EVAL___A-REG-hot+cls+diff first truck on right
SR first construction worker on right


==> generated_expressions_examples/failure1.txt <==
SLR first construction worker in front
FINAL_HUMAN_EVAL___A-REG-att+cls+diff first trailer on left
FINAL_HUMAN_EVAL___A-REG-hot+cls+diff first trailer on left
SR first construction worker in front


==> generated_expressions_examples/failure3.txt <==
SLR the first orange trafficcone in front of us .
FINAL_HUMAN_EVAL___A-REG-att+cls+diff the first orange traffic cone on the left
FINAL_HUMAN_EVAL___A-REG-hot+cls+diff the first orange traffic cone on the left
SR first orange traffic cone in front


==> generated_expressions_examples/failure4.txt <==
Ens_4 + EV
SLR a white barrier on the right side
FINAL_HUMAN_EVAL___A-REG-att+cls+diff the first orange barrier on the right
FINAL_HUMAN_EVAL___A-REG-hot+cls+diff the first white barrier on the left
SR the second gray truck parked on the right side of the street .

